Long-term X-ray spectral evolution of Ultraluminous X-ray sources: implications on the accretion flow geometry and the nature of the accretor

The discovery of pulsations in several Ultraluminous X-ray sources (ULXs) demonstrated that a fraction of ULXs are powered by super-Eddington accretion onto neutron stars (NSs). This opened the debate as to what is the NS to black hole (BH) ratio within the ULX population and what physical mechanism allows ULXs to reach luminosities well in excess of their Eddington luminosity: strong magnetic fields or rather strong outflows that collimate the emission towards the observer. To distinguish between supercritically accreting BHs, weakly or strongly magnetised NSs, we study the long-term X-ray spectral evolution of a sample of 17 ULXs, 6 of which are known to host NSs. We combine archival data from \chandra, \xmm\ and \nustar\ observatories to sample a wide range of spectral states for each source and track each source's evolution in a hardness-luminosity diagram (HLD). We find NS-ULXs to be among the hardest sources in our sample with highly variable high-energy emission. On this basis, we identify M81 X-6 as a strong NS-ULX candidate, whose variability is shown to be akin to that seen in NGC 1313 X-2. Most softer sources with unknown accretor show the presence of three markedly different spectral states that we interpret invoking changes in the mass-accretion rate and obscuration by the supercritical wind/funnel structure. Finally, we report on a lack of variability at high-energies ($\gtrsim$ 10 keV) in NGC 1313 X-1 and Holmberg IX X-1, which we argue may offer means to differentiate BH from NS-ULXs. We argue that the hardest sources in our sample might harbour strongly magnetised NSs, while softer sources may be explained by weakly magnetised NSs or BHs, in which the presence of outflows naturally explains their softer spectra through Compton down-scattering, their spectral transitions and the dilution of the pulsed-emission, should some of these sources contain NSs.

==> sentence.txt <==
\DeclareUnicodeCharacter{0327}{}

